SGL: Towards a Bridging Model for Heterogeneous Hierarchical Platforms

This paper introduces the Scatter-Gather parallel-programming and parallel-execution model in the form of a simple imperative Scatter-Gather Language (SGL). Its design is based on past experience with bulk-synchronous parallel (BSP) programming and BSP language design. SGL's novel features are motivated by the last decade's move towards multi-level and heterogeneous parallel architectures involving multi-core processors, graphics accelerators and hierarchical routing networks in the largest multiprocessing systems. The design of SGL is coherent with L. Valiant's Multi-BSP while offering a programming interface that is even simpler than the primitives of Bulk-Synchronous Parallel ML (BSML). SGL appears to cover a large subset of all BSP algorithms while avoiding complex message-passing programming. Like all BSP-inspired systems, it supports predictable, portable and scalable performance. Moreover, SGL's explicit data distribution will allow automatic or programmable load-balancing.

==> data/psrs_p1.dat <==
x y
10733 1611.3
16100 2301.8
21467 3130.4
26834 4143.2
32200 5133.0
37567 6007.7
42934 6928.4
48301 7918.2
53667 8884.9
59034 9851.7
64401 10795.4
69767 11716.1
75134 12728.9
80501 13741.7
85868 14662.4
91234 15629.2
96601 16757.0
101968 17562.7


==> data/psrs_p16a.dat <==
x y
161002 2624.0
166369 2693.1
171735 2762.1
177102 2854.2
182469 2923.3
187835 2992.3
193202 3084.4
198569 3153.5
203936 3222.5
209302 3314.6
214669 3383.6
220036 3475.7
225403 3544.8
230769 3636.8
236136 3705.9
241503 3774.9
246869 3867.0
252236 3936.1
257603 4005.1
262970 4097.2
268336 4166.2
273703 4235.3
279070 4327.4
284436 4396.4
289803 4465.5
295170 4557.5
300537 4626.6
305903 4695.7
311270 4787.7
316637 4856.8
322004 4925.8
327370 4994.9
332737 5040.9
338104 5087.0
343470 5133.0
348837 5179.0
354204 5248.1
359571 5294.1
364937 5340.2
370304 5386.2
375671 5455.2
381038 5501.3
386404 5547.3
391771 5593.4
397138 5662.4
402504 5708.4
407871 5754.5
413238 5800.5
418605 5846.5
423971 5915.6
429338 5961.6
434705 6007.7
440072 6053.7
445438 6122.8
450805 6168.8
456172 6214.8
461538 6260.9
466905 6306.9
472272 6376.0
477639 6422.0
483005 6514.1
488372 6629.2
493739 6744.2
499106 6859.3
504472 6997.4
509839 7089.5
515206 7227.6
520572 7319.7
525939 7457.8
531306 7549.9
536673 7688.0
542039 7780.1
547406 7918.2
552773 8010.2
558140 8148.3
563506 8263.4
568873 8378.5
574240 8493.6
579606 8608.7
584973 8746.8
590340 8838.9
595707 8977.0
601073 9069.1
606440 9207.2
611807 9299.2
617174 9437.3
622540 9529.4
627907 9667.5
633274 9759.6
638640 9897.7
644007 9920.7
649374 9920.7
654741 9920.7
660107 9920.7
665474 9920.7
670841 9920.7
676208 9920.7
681574 9920.7
686941 9920.7
692308 9920.7
697674 9920.7
703041 9897.7
708408 9897.7
713775 9897.7
719141 9897.7
724508 9874.7
729875 9874.7
735242 9874.7
740608 9874.7
745975 9874.7
751342 9874.7
756708 9874.7
762075 9874.7
767442 9874.7
772809 9874.7
778175 9874.7
783542 9851.7
788909 9851.7
794275 9851.7
799642 9874.7
805009 10012.8
810376 10196.9
815742 10381.1
821109 10542.2
826476 10726.3
831843 10887.5
837209 11071.6
842576 11255.8
847943 11439.9
853309 11624.0
858676 11785.2
864043 11946.3
869410 12130.4
874776 12314.6
880143 12498.7
885510 12682.9
890877 12844.0
896243 13028.1
901610 13189.3
906977 13373.4
912343 13557.5
917710 13741.7
923077 13902.8
928444 14087.0
933810 14248.1
939177 14432.2
944544 14616.4
949911 14800.5
955277 14984.7
960644 15076.7
966011 15076.7
971377 15076.7
976744 15053.7
982111 15030.7
987478 15030.7
992844 15030.7
998211 15007.7
1000000 14984.7


==> data/psrs_p16b.dat <==
x y
162791 2485.9
168157 2532.0
173524 2578.0
178891 2624.0
184258 2670.1
189624 2716.1
194991 2762.1
200358 2808.2
205725 2854.2
211091 2900.3
216458 2969.3
221825 3015.3
227191 3061.4
232558 3107.4
237925 3153.5
243292 3199.5
248658 3245.5
254025 3291.6
259392 3337.6
264758 3383.6
270125 3429.7
275492 3475.7
280859 3521.7
286225 3567.8
291592 3613.8
296959 3659.8
302326 3705.9
307692 3751.9
313059 3798.0
318426 3844.0
323792 3890.0
329159 3959.1
334526 4028.1
339893 4097.2
345259 4143.2
350626 4212.3
355993 4281.3
361360 4327.4
366726 4396.4
372093 4465.5
377460 4511.5
382826 4580.6
388193 4649.6
393560 4695.7
398927 4764.7
404293 4833.8
409660 4879.8
415027 4948.8
420394 5017.9
425760 5087.0
431127 5133.0
436494 5202.0
441860 5271.1
447227 5340.2
452594 5386.2
457961 5455.2
463327 5524.3
468694 5570.3
474061 5639.4
479428 5708.4
484794 5777.5
490161 5846.5
495528 5938.6
500894 5984.7
506261 6076.7
511628 6145.8
516995 6214.8
522361 6306.9
527728 6376.0
533095 6445.0
538462 6537.1
543828 6606.1
549195 6675.2
554562 6767.3
559928 6813.3
565295 6905.4
570662 6974.4
576029 7043.5
581395 7135.5
586762 7204.6
592129 7273.7
597496 7365.7
602862 7411.8
608229 7503.8
613596 7595.9
618962 7641.9
624329 7734.0
629696 7803.1
635063 7872.1
640429 7964.2
645796 8010.2
651163 8079.3
656530 8148.3
661896 8194.4
667263 8263.4
672630 8332.5
677996 8378.5
683363 8424.6
688730 8493.6
694097 8562.7
699463 8608.7
704830 8677.7
710197 8746.8
715564 8792.8
720930 8861.9
726297 8930.9
731664 8977.0
737030 9046.0
742397 9115.1
747764 9161.1
753131 9230.2
758497 9299.2
763864 9345.3
769231 9414.3
774597 9483.4
779964 9529.4
785331 9598.5
790698 9644.5
796064 9713.6
801431 9759.6
806798 9828.6
812165 9874.7
817531 9943.7
822898 9989.8
828265 10035.8
833631 10081.8
838998 10150.9
844365 10196.9
849732 10266.0
855098 10312.0
860465 10358.1
865832 10427.1
871199 10473.1
876565 10542.2
881932 10588.2
887299 10634.3
892665 10680.3
898032 10749.4
903399 10795.4
908766 10864.5
914132 10910.5
919499 10956.5
924866 11025.6
930233 11071.6
935599 11140.7
940966 11186.7
946333 11232.7
951699 11278.8
957066 11347.8
962433 11416.9
967800 11485.9
973166 11555.0
978533 11647.1
983900 11716.1
989267 11785.2
994633 11877.2
1000000 11923.3


==> data/psrs_p2c.dat <==
x y
101968 8631.7
107335 9184.1
112701 9713.6
118068 10243.0
123435 10772.4
128801 11255.8
139535 12613.8
166369 14731.5
171735 15306.9
177102 15882.4
182469 16411.8
187835 16941.2
194991 18000.0


==> data/psrs_p2n.dat <==
x y
21467 1749.4
26834 2140.7
32200 2555.0
37567 3015.3
42934 3452.7
48301 3959.1
53667 4465.5
59034 4971.9
64401 5478.3
69767 5938.6
75134 6445.0
80501 6928.4
85868 7434.8
91234 7964.2
96601 8470.6
101968 9000.0
107335 9552.4
112701 10104.9
118068 10680.3
123435 11140.7
128801 11509.0
134168 11923.3
139535 12291.6
144902 12821.0
150268 13373.4
155635 13925.8
161002 14524.3
166369 15099.7
171735 15675.2
177102 16273.7
182469 16803.1
187835 17217.4
193202 17585.7
198569 17930.9
200358 18000.0


==> data/psrs_p8a.dat <==
x y
82290 2301.8
87657 2439.9
93023 2578.0
98390 2716.1
103757 2854.2
109123 2992.3
114490 3130.4
119857 3268.5
125224 3406.6
130590 3544.8
135957 3705.9
141324 3844.0
146691 3982.1
152057 4143.2
157424 4281.3
162791 4442.5
168157 4626.6
173524 4856.8
178891 5040.9
184258 5271.1
189624 5455.2
194991 5685.4
200358 5869.6
205725 6099.7
211091 6283.9
216458 6514.1
221825 6698.2
227191 6928.4
232558 7112.5
237925 7342.7
243292 7457.8
248658 7595.9
254025 7688.0
259392 7780.1
264758 7918.2
270125 8010.2
275492 8102.3
280859 8240.4
286225 8332.5
291592 8424.6
296959 8562.7
302326 8654.7
307692 8746.8
313059 8884.9
318426 8977.0
323792 9138.1
329159 9345.3
334526 9552.4
339893 9736.6
345259 9943.7
350626 10150.9
355993 10335.0
361360 10542.2
366726 10749.4
372093 10933.5
377460 11140.7
382826 11347.8
388193 11532.0
393560 11739.1
398927 11946.3
404293 11992.3
409660 11992.3
415027 11969.3
420394 11946.3
425760 11946.3
431127 11923.3
436494 11900.3
441860 11900.3
447227 11854.2
452594 11854.2
457961 11854.2
463327 11808.2
468694 11808.2
474061 11808.2
479428 11808.2
484794 12061.4
490161 12337.6
495528 12613.8
500894 12913.0
506261 13212.3
511628 13488.5
516995 13764.7
522361 14040.9
527728 14340.2
533095 14639.4
538462 14915.6
543828 15191.8
549195 15468.0
554562 15767.3
559928 16020.5
565295 16020.5
570662 15974.4
576029 15928.4
581395 15905.4
586762 15859.3
592129 15813.3
597496 15767.3
602862 15721.2
608229 15675.2
613596 15629.2
618962 15583.1
624329 15537.1
629696 15491.0
635063 15445.0
640429 15422.0
645796 15560.1
651163 15698.2
656530 15836.3
661896 15951.4
667263 16066.5
672630 16204.6
677996 16342.7
683363 16480.8
688730 16618.9
694097 16757.0
699463 16895.1
704830 17033.2
710197 17171.4
715564 17309.5
720930 17562.7
726297 17954.0


==> data/psrs_p8b.dat <==
x y
23256 1565.2
80501 1933.5
85868 2025.6
91234 2186.7
96601 2255.8
101968 2370.8
107335 2509.0
112701 2601.0
118068 2739.1
123435 2808.2
128801 2923.3
134168 3061.4
139535 3153.5
144902 3268.5
150268 3360.6
155635 3452.7
161002 3590.8
166369 3705.9
171735 3844.0
177102 3982.1
182469 4097.2
187835 4189.3
193202 4327.4
198569 4465.5
203936 4603.6
209302 4695.7
214669 4833.8
220036 4971.9
225403 5087.0
230769 5202.0
236136 5340.2
241503 5478.3
246869 5570.3
252236 5708.4
257603 5800.5
262970 5938.6
268336 6076.7
273703 6168.8
279070 6306.9
284436 6399.0
289803 6537.1
295170 6675.2
300537 6767.3
305903 6905.4
311270 6997.4
316637 7135.5
322004 7273.7
327370 7411.8
332737 7549.9
338104 7688.0
343470 7826.1
348837 7964.2
354204 8102.3
359571 8240.4
364937 8401.5
370304 8539.6
375671 8677.7
381038 8815.9
386404 8954.0
391771 9092.1
397138 9230.2
402504 9391.3
407871 9506.4
413238 9644.5
418605 9782.6
423971 9920.7
429338 10058.8
434705 10173.9
440072 10312.0
445438 10450.1
450805 10588.2
456172 10726.3
461538 10864.5
466905 11002.6
472272 11140.7
477639 11278.8
483005 11393.9
488372 11509.0
493739 11647.1
499106 11739.1
504472 11877.2
509839 11992.3
515206 12107.4
520572 12245.5
525939 12337.6
531306 12475.7
536673 12590.8
542039 12705.9
547406 12844.0
552773 12936.1
558140 13074.2
563506 13212.3
568873 13350.4
574240 13488.5
579606 13626.6
584973 13764.7
590340 13902.8
595707 14040.9
601073 14179.0
606440 14340.2
611807 14478.3
617174 14616.4
622540 14754.5
627907 14892.6
633274 15030.7
638640 15191.8
644007 15329.9
649374 15445.0
654741 15560.1
660107 15698.2
665474 15836.3
670841 15951.4
676208 16089.5
681574 16204.6
686941 16342.7
692308 16480.8
697674 16595.9
703041 16711.0
708408 16849.1
713775 16987.2
719141 17125.3
724508 17240.4
729875 17378.5
735242 17493.6
740608 17631.7
745975 17769.8
751342 17907.9
756708 18000.0


==> data/psrs_th16.dat <==
x y
161002 1388.3
254224 2461.8
347446 3535.4
440668 4609.0
533890 5682.5
627112 6756.1
720334 7829.6
813556 8903.2
906778 9976.8
1000000 11050.3


==> data/psrs_th8.dat <==
x y
80501 1236.9
158680 3099.5
236859 4962.0
315038 6824.6
393218 8687.2
471397 10549.7
549576 12412.3
627755 14274.9
705934 16137.4
784113 18000.0


==> data/reduction_p1.dat <==
x y
11111 42.4
22222 75.8
33333 112.1
44444 151.5
55556 197.0
66667 233.3
77778 272.7
88889 306.1
100000 351.5
111111 397.0
122222 433.3
133333 466.7
144444 503.0
155556 545.5
166667 593.9
177778 627.3
188889 663.6
200000 706.1
211111 739.4
222222 784.8
233333 821.2
244444 860.6
255556 909.1
266667 954.5
277778 981.8
288889 1015.2
300000 1057.6
311111 1097.0
322222 1142.4
333333 1181.8
344444 1221.2
355556 1251.5
366667 1297.0
377778 1336.4
388889 1375.8
400000 1424.2
411111 1451.5
422222 1493.9
433333 1533.3
444444 1572.7
455556 1609.1
466667 1657.6
477778 1690.9
488889 1730.3
500000 1766.7
511111 1809.1
522222 1851.5
533333 1887.9
544444 1924.2
555556 1969.7
566667 2000.0


==> data/reduction_p16a.dat <==
x y
219444 66.7
252778 72.7
263889 72.7
275000 72.7
288889 78.8
300000 78.8
311111 78.8
322222 81.8
344444 84.8
355556 90.9
366667 90.9
377778 90.9
397222 97.0
411111 139.4
494444 157.6
547222 127.3
572222 133.3
583333 133.3
597222 139.4
619444 145.5
630556 145.5
641667 148.5
652778 151.5
663889 154.5
675000 157.6
686111 157.6
697222 163.6
708333 163.6
719444 169.7
730556 169.7
744444 175.8
755556 175.8
772222 181.8
783333 181.8
802778 187.9
866667 236.4
941667 245.5
969444 242.4
991667 248.5
1013889 254.5
1025000 272.7
1047222 260.6
1069444 266.7
1091667 272.7
1102778 272.7
1127778 278.8
1141667 284.8
1152778 297.0
1163889 306.1
1175000 297.0
1186111 309.1
1197222 300.0
1208333 303.0
1219444 306.1
1230556 312.1
1241667 312.1
1252778 318.2
1263889 321.2
1275000 327.3
1286111 330.3
1297222 327.3
1308333 327.3
1319444 327.3
1330556 330.3
1341667 330.3
1352778 330.3
1363889 333.3
1375000 345.5
1386111 351.5
1430556 321.2
1455556 327.3
1494444 393.9


==> data/reduction_p16b.dat <==
x y
169444 66.7
180556 69.7
191667 75.8
202778 72.7
213889 75.8
225000 78.8
236111 78.8
247222 84.8
258333 84.8
269444 87.9
280556 87.9
291667 93.9
302778 90.9
313889 97.0
325000 97.0
336111 97.0
347222 100.0
358333 103.0
369444 103.0
380556 106.1
391667 106.1
402778 109.1
413889 109.1
425000 115.2
436111 112.1
447222 118.2
458333 118.2
480556 124.2
491667 121.2
502778 127.3
513889 130.3
525000 130.3
536111 133.3
547222 139.4
558333 139.4
569444 142.4
580556 145.5
591667 148.5
602778 151.5
613889 154.5
625000 157.6
636111 160.6
647222 163.6
658333 166.7
669444 169.7
680556 172.7
691667 172.7
702778 175.8
713889 178.8
725000 181.8
736111 184.8
747222 184.8
758333 187.9
769444 190.9
780556 193.9
791667 197.0
802778 200.0
813889 200.0
825000 203.0
836111 206.1
847222 206.1
858333 209.1
869444 212.1
880556 215.2
891667 218.2
902778 218.2
913889 221.2
925000 224.2
936111 227.3
947222 227.3
958333 230.3
969444 233.3
980556 236.4
991667 236.4
1002778 239.4
1013889 242.4
1025000 245.5
1036111 248.5
1047222 251.5
1058333 251.5
1069444 254.5
1080556 257.6
1091667 260.6
1102778 263.6
1113889 266.7
1125000 269.7
1136111 269.7
1147222 272.7
1158333 275.8
1169444 278.8
1180556 281.8
1191667 281.8
1202778 284.8
1213889 287.9
1225000 287.9
1236111 293.9
1247222 293.9
1258333 297.0
1269444 300.0
1280556 303.0
1291667 306.1
1302778 306.1
1313889 309.1
1325000 312.1
1336111 315.2
1347222 315.2
1358333 318.2
1369444 321.2
1380556 321.2
1391667 324.2
1402778 327.3
1413889 327.3
1425000 330.3
1436111 330.3
1447222 333.3
1458333 336.4
1469444 339.4
1480556 345.5
1491667 345.5
1497222 348.5


==> data/reduction_p2c.dat <==
x y
22222 66.7
63889 118.2
80556 157.6
91667 181.8
102778 209.1
113889 221.2
125000 236.4
136111 254.5
147222 272.7
158333 297.0
169444 315.2
233333 430.3
244444 448.5
336111 615.2
347222 630.3
366667 666.7
377778 700.0
388889 712.1
400000 727.3
411111 748.5
422222 766.7
433333 781.8
444444 800.0
455556 821.2
466667 839.4
477778 860.6
502778 909.1
516667 933.3
527778 951.5
538889 975.8
550000 993.9
577778 1024.2
600000 1078.8
611111 1097.0
622222 1118.2
633333 1142.4
644444 1160.6
655556 1181.8
694444 1248.5
705556 1266.7
727778 1303.0
738889 1324.2
750000 1345.5
761111 1366.7
772222 1387.9
783333 1406.1
841667 1509.1
855556 1533.3
866667 1551.5
877778 1575.8
919444 1648.5
938889 1678.8
950000 1700.0
961111 1724.2
977778 1751.5
991667 1775.8
1002778 1793.9
1041667 1860.6
1105556 1975.8


==> data/reduction_p2n.dat <==
x y
19444 54.5
30556 63.6
41667 78.8
52778 106.1
63889 133.3
75000 139.4
86111 151.5
97222 169.7
108333 187.9
119444 212.1
130556 230.3
141667 248.5
152778 266.7
163889 290.9
175000 309.1
186111 330.3
197222 351.5
208333 375.8
219444 400.0
230556 412.1
241667 424.2
252778 448.5
263889 472.7
275000 500.0
286111 521.2
297222 530.3
308333 554.5
319444 578.8
330556 590.9
341667 606.1
352778 624.2
363889 642.4
375000 669.7
386111 690.9
397222 706.1
408333 724.2
419444 745.5
430556 763.6
441667 781.8
452778 800.0
463889 818.2
475000 836.4
486111 860.6
497222 884.8
508333 903.0
519444 921.2
530556 939.4
541667 963.6
552778 981.8
563889 1006.1
575000 1033.3
586111 1051.5
597222 1057.6
608333 1075.8
619444 1097.0
630556 1115.2
641667 1139.4
652778 1157.6
663889 1175.8
675000 1193.9
686111 1215.2
697222 1236.4
708333 1257.6
719444 1278.8
730556 1297.0
741667 1315.2
752778 1333.3
763889 1357.6
775000 1375.8
786111 1393.9
797222 1412.1
808333 1439.4
819444 1466.7
830556 1478.8
841667 1497.0
852778 1512.1
863889 1533.3
875000 1551.5
886111 1575.8
897222 1600.0
908333 1612.1
919444 1630.3
930556 1648.5
941667 1672.7
952778 1687.9
963889 1709.1
975000 1733.3
986111 1751.5
997222 1769.7
1008333 1787.9
1019444 1812.1
1030556 1830.3
1041667 1848.5
1052778 1866.7
1063889 1887.9
1075000 1909.1
1086111 1930.3
1097222 1951.5
1105556 1963.6


==> data/reduction_p8a.dat <==
x y
161111 78.8
319444 145.5
336111 151.5
350000 157.6
361111 163.6
372222 169.7
383333 175.8
394444 181.8
405556 187.9
416667 190.9
427778 193.9
438889 200.0
450000 206.1
466667 212.1
494444 224.2
683333 333.3
700000 345.5
711111 351.5
722222 360.6
733333 363.6
744444 363.6
769444 369.7
880556 393.9
941667 442.4
952778 448.5
963889 451.5
975000 457.6
986111 463.6
997222 466.7
1008333 472.7
1019444 478.8
1030556 481.8
1041667 487.9
1052778 490.9
1066667 497.0
1186111 533.3
1211111 545.5
1225000 551.5
1238889 557.6
1250000 563.6
1261111 569.7
1272222 575.8
1283333 581.8
1294444 581.8
1305556 587.9
1322222 593.9
1388889 642.4
1400000 651.5
1411111 657.6
1422222 666.7
1433333 675.8
1444444 681.8
1455556 687.9
1466667 690.9
1477778 697.0
1488889 703.0
1497222 706.1


==> data/reduction_p8b.dat <==
x y
61111 103.0
86111 60.6
97222 66.7
108333 66.7
119444 72.7
130556 78.8
141667 81.8
152778 87.9
180556 103.0
216667 109.1
227778 121.2
238889 124.2
250000 121.2
261111 130.3
272222 133.3
283333 139.4
294444 145.5
305556 148.5
316667 154.5
327778 160.6
338889 166.7
350000 172.7
361111 178.8
372222 184.8
383333 190.9
394444 193.9
405556 200.0
416667 206.1
427778 209.1
438889 212.1
450000 218.2
461111 221.2
472222 224.2
483333 230.3
494444 236.4
505556 239.4
516667 242.4
527778 248.5
538889 251.5
550000 257.6
561111 260.6
572222 266.7
583333 272.7
594444 278.8
605556 278.8
616667 284.8
627778 290.9
638889 297.0
650000 303.0
661111 309.1
672222 315.2
683333 324.2
694444 330.3
705556 339.4
716667 342.4
727778 348.5
738889 351.5
750000 357.6
761111 357.6
772222 363.6
783333 363.6
794444 369.7
805556 369.7
816667 375.8
827778 381.8
838889 387.9
850000 393.9
861111 397.0
872222 406.1
883333 409.1
894444 412.1
905556 418.2
916667 421.2
927778 424.2
938889 430.3
950000 433.3
961111 439.4
972222 442.4
983333 448.5
994444 451.5
1005556 457.6
1016667 463.6
1027778 466.7
1038889 472.7
1050000 478.8
1061111 481.8
1072222 490.9
1083333 493.9
1094444 497.0
1105556 503.0
1116667 509.1
1127778 515.2
1138889 521.2
1150000 527.3
1161111 530.3
1172222 536.4
1183333 542.4
1194444 548.5
1205556 554.5
1216667 560.6
1227778 566.7
1238889 572.7
1250000 578.8
1261111 584.8
1272222 587.9
1283333 593.9
1294444 597.0
1305556 600.0
1316667 603.0
1327778 606.1
1338889 612.1
1350000 615.2
1361111 618.2
1372222 624.2
1383333 630.3
1394444 633.3
1405556 639.4
1416667 645.5
1427778 651.5
1438889 654.5
1450000 657.6
1461111 663.6
1472222 666.7
1483333 669.7
1494444 675.8
1497222 675.8


==> data/reduction_th16.dat <==
x y
158333 90.5
280303 117.5
402272 144.5
524242 171.5
646212 198.4
768182 225.4
890151 252.4
1012121 279.4
1134091 306.4
1256061 333.4
1378030 360.3
1500000 387.3


==> data/reduction_th8.dat <==
x y
80556 91.5
209596 148.3
338637 205.0
467677 261.8
596717 318.6
725758 375.3
854798 432.1
983839 488.9
1112879 545.6
1241919 602.4
1370960 659.2
1500000 715.9


==> data/scan_p1.dat <==
x y
1406 23.3
3515 37.7
5624 48.8
7733 72.0
9842 87.5
11951 104.2
14060 121.9
16169 140.7
18278 157.3
20387 171.7
22496 189.5
24605 210.5
26714 224.9
28822 242.7
30931 256.0
33040 274.8
35149 295.8
37258 310.2
39367 330.2
41476 345.7
43585 361.2
45694 383.4
47803 396.7
49912 417.7
52021 434.3
54130 449.9
56239 468.7
58348 484.2
60457 506.4
62566 518.6
64675 536.3
66784 556.2
68893 570.6
71002 589.5
73111 618.3
75220 622.7
77329 641.6
79438 658.2
81547 678.1
83656 690.3
85764 712.5
87873 728.0
89982 744.6
92091 765.7
94200 780.1
96309 797.8


==> data/scan_p16a.dat <==
x y
44288 70.9
46397 70.9
48506 70.9
55536 84.2
57645 85.3
59754 87.5
61863 89.8
63972 93.1
66081 93.1
68190 93.1
70299 94.2
72408 94.2
74517 95.3
76626 95.3
88576 93.1
92091 95.3
94200 95.3
96309 96.4
98418 97.5
103339 109.7
105448 110.8
107557 115.2
109666 117.5
111775 121.9
113884 121.9
115993 123.0
118102 123.0
120211 123.0
122320 123.0
124429 123.0
126538 124.1
128647 125.2
130756 128.5
132865 133.0
134974 137.4
137083 141.8
139192 145.2
141301 148.5
143409 152.9
145518 152.9
147627 150.7
149736 148.5
151845 146.3
153954 144.0
156063 141.8
158172 140.7
160281 139.6
162390 140.7
164499 144.0
166608 146.3
168717 150.7
170826 152.9
172935 157.3
175044 160.7
177153 160.7
179262 159.6
181371 157.3
183480 156.2
185589 155.1
187698 155.1
192619 148.5
212302 161.8
214411 162.9
216520 165.1
218629 165.1
220738 167.3
222847 167.3
224956 168.4
227065 170.6
229174 171.7
231283 174.0
233392 176.2
235501 175.1
241125 183.9
243234 183.9
280492 201.7
283304 203.9
285413 203.9
287522 206.1
289631 206.1
300879 202.8
302988 202.8
305097 205.0
307206 205.0
309315 207.2
311424 209.4
313533 209.4
315641 211.6
317750 211.6
319859 213.9
321968 215.0
324077 216.1
326186 217.2
328295 219.4
330404 219.4
333216 221.6
336731 223.8
361336 239.3
363445 239.3
365554 241.6
367663 241.6
369772 243.8
371880 246.0
373989 246.0
376098 248.2
378207 250.4
381722 252.6
385940 254.8


==> data/scan_p16b.dat <==
x y
33040 74.2
35149 74.2
37258 74.2
41476 74.2
43585 75.3
45694 75.3
47803 75.3
49912 77.6
52021 78.7
54130 78.7
56239 80.9
58348 80.9
60457 83.1
62566 83.1
64675 84.2
66784 86.4
68893 87.5
71002 88.6
73111 89.8
75220 89.8
77329 90.9
81547 94.2
83656 95.3
85764 95.3
87873 97.5
89982 97.5
92091 98.6
94200 100.8
96309 100.8
98418 101.9
100527 103.0
102636 103.0
104745 104.2
106854 105.3
108963 105.3
111072 105.3
113181 107.5
115290 108.6
117399 110.8
119508 111.9
121617 114.1
123726 116.3
125835 117.5
127944 119.7
130053 120.8
132162 121.9
134271 123.0
136380 125.2
138489 126.3
140598 127.4
142707 129.6
144815 130.7
146924 131.9
149033 131.9
151142 131.9
153251 133.0
155360 134.1
157469 134.1
159578 135.2
161687 135.2
163796 136.3
165905 136.3
168014 136.3
170123 137.4
172232 138.5
174341 138.5
176450 139.6
178559 141.8
180668 142.9
182777 145.2
184886 146.3
186995 148.5
189104 150.7
191213 151.8
193322 152.9
195431 154.0
197540 155.1
199649 156.2
201757 157.3
203866 159.6
205975 159.6
208084 161.8
210193 164.0
212302 167.3
214411 170.6
216520 172.9
218629 176.2
220738 179.5
222847 181.7
224956 182.8
227065 182.8
229174 182.8
231283 181.7
233392 180.6
235501 180.6
237610 179.5
239719 179.5
241828 179.5
243937 180.6
246046 180.6
248155 181.7
250264 181.7
252373 182.8
254482 182.8
256591 183.9
258699 185.0
260808 186.1
262917 187.3
265026 188.4
267135 189.5
269244 190.6
271353 191.7
273462 192.8
275571 195.0
277680 196.1
279789 197.2
281898 198.3
284007 199.4
286116 200.6
288225 201.7
290334 202.8
292443 203.9
294552 205.0
296661 206.1
298770 207.2
300879 208.3
302988 209.4
305097 210.5
307206 211.6
309315 212.7
311424 213.9
313533 215.0
315641 216.1
317750 217.2
319859 219.4
321968 220.5
324077 221.6
326186 222.7
328295 223.8
330404 224.9
332513 226.0
334622 227.1
336731 228.3
338840 228.3
340949 229.4
343058 229.4
345167 230.5
347276 230.5
349385 231.6
351494 232.7
353603 232.7
355712 233.8
357821 233.8
359930 234.9
362039 234.9
364148 236.0
366257 236.0
368366 237.1
370475 239.3
372583 241.6
374692 242.7
376801 243.8
378910 246.0
381019 248.2
383128 249.3
385237 250.4
387346 251.5
389455 252.6
391564 253.7
393673 253.7
395782 254.8
397891 256.0
400000 257.1


==> data/scan_p2c.dat <==
x y
6327 57.6
8436 65.4
11951 62.0
14060 94.2
16169 98.6
18278 108.6
20387 114.1
22496 124.1
24605 134.1
26714 142.9
28822 149.6
30931 156.2
33040 156.2
35149 172.9
37258 187.3
39367 192.8
41476 200.6
43585 203.9
45694 219.4
47803 228.3
49912 238.2
52021 244.9
54130 247.1
56239 262.6
58348 267.0
60457 279.2
62566 282.5
64675 300.3
66784 313.6
68893 320.2
71002 328.0
73111 333.5
75220 342.4
77329 352.4
79438 363.4
81547 363.4
83656 372.3
85764 385.6
87873 396.7
89982 397.8
92091 410.0
94200 418.8
96309 429.9
98418 442.1
100527 443.2
102636 458.7
104745 472.0
106854 493.1
108963 483.1
111072 479.8
113181 490.9
115290 503.0
117399 508.6
119508 520.8
121617 540.7
123726 542.9
125835 555.1
127944 555.1
130053 575.1
132162 569.5
134271 588.4
136380 603.9
138489 601.7
140598 606.1
142707 622.7
144815 632.7
146924 638.2
149033 648.2
151142 656.0
153251 657.1
155360 667.0
157469 673.7
159578 688.1
161687 703.6
163796 711.4
165905 713.6
168014 722.4
170123 734.6
172232 743.5
174341 752.4
176450 754.6
178559 769.0
180668 777.8
182777 782.3
184886 784.5
186995 797.8
188401 800.0


==> data/scan_p2n.dat <==
x y
3515 26.6
5624 31.0
7733 45.4
9842 62.0
11951 70.9
14060 66.5
16169 73.1
21090 98.6
23199 106.4
25308 115.2
27417 124.1
29525 130.7
31634 139.6
33743 148.5
35852 158.4
37961 175.1
40070 176.2
42179 187.3
44288 190.6
46397 200.6
48506 210.5
50615 217.2
52724 227.1
54833 237.1
56942 243.8
59051 256.0
61160 264.8
63269 272.6
65378 279.2
67487 283.7
69596 292.5
71705 309.1
73814 321.3
75923 322.4
78032 333.5
80141 336.8
82250 346.8
84359 356.8
86467 370.1
88576 374.5
90685 381.2
92794 392.2
94903 404.4
97012 411.1
99121 418.8
101230 425.5
103339 433.2
105448 447.6
107557 454.3
109666 462.0
111775 470.9
113884 479.8
115993 488.6
118102 499.7
120211 507.5
122320 523.0
124429 526.3
126538 533.0
128647 541.8
130756 548.5
132865 559.6
134974 572.9
137083 583.9
139192 587.3
141301 592.8
143409 607.2
145518 612.7
147627 616.1
149736 629.4
151845 636.0
153954 640.4
156063 650.4
158172 661.5
160281 672.6
162390 680.3
164499 689.2
166608 699.2
168717 708.0
170826 724.7
172935 731.3
175044 730.2
177153 739.1
179262 749.0
181371 760.1
183480 769.0
185589 773.4
187698 786.7
189807 796.7
191213 800.0


==> data/scan_p8a.dat <==
x y
16169 67.6
18278 69.8
20387 72.0
22496 73.1
31634 79.8
48506 97.5
50615 100.8
52724 106.4
54833 110.8
56942 116.3
59051 118.6
61160 121.9
63269 125.2
65378 127.4
67487 129.6
69596 130.7
71705 131.9
73814 134.1
75923 136.3
78032 137.4
80141 138.5
82250 140.7
84359 142.9
86467 145.2
88576 147.4
90685 150.7
92794 154.0
94903 157.3
97012 158.4
99121 156.2
101230 155.1
111072 170.6
113181 172.9
115290 177.3
117399 181.7
119508 186.1
121617 185.0
123726 181.7
125835 178.4
134271 191.7
136380 195.0
138489 196.1
140598 198.3
142707 199.4
147627 200.6
149736 202.8
151845 202.8
153954 205.0
156063 205.0
158172 207.2
172232 228.3
174341 229.4
176450 231.6
178559 232.7
180668 234.9
184886 239.3
188401 241.6
190510 243.8
192619 246.0
194728 249.3
196837 251.5
198946 254.8
201054 258.2
203163 259.3
205272 260.4
207381 262.6
209490 264.8
211599 267.0
213708 270.4
215817 272.6
217926 274.8
220035 274.8
228471 281.4
231283 285.9
233392 289.2
235501 291.4
237610 294.7
239719 299.2
241828 302.5
243937 305.8
246046 309.1
248155 311.4
250264 308.0
254482 300.3
256591 300.3
258699 305.8
260808 309.1
262917 312.5
266432 320.2
268541 322.4
270650 325.8
272759 328.0
274868 330.2
276977 331.3
281195 339.1
283304 342.4
285413 345.7
287522 350.1
289631 353.5
291740 353.5
293849 356.8
297364 359.0
299473 359.0
301582 359.0
303691 359.0
306503 363.4
308612 365.7
310721 369.0
312830 371.2
314938 373.4
317047 375.6
319156 377.8
321265 381.2
327592 381.2
332513 394.5
334622 395.6
336731 398.9
338840 401.1
340949 402.2
343058 405.5
345167 407.8
347276 407.8
362039 419.9
364148 428.8
366257 435.5
372583 435.5
374692 433.2
376801 435.5
376801 444.3
377504 454.3
378207 464.3
378910 476.5
379613 487.5
380316 500.8
381019 513.0
381722 525.2
382425 537.4
383128 549.6
383831 555.1
384534 554.0
385237 546.3
385940 538.5
386643 530.7
387346 521.9
388049 513.0
388752 505.3
389455 497.5
390158 488.6
390861 479.8
391564 473.1
392267 467.6
392970 463.2
393673 463.2
394376 463.2
395079 463.2
395782 463.2
396485 463.2
397188 463.2
397891 462.0
398594 463.2
399297 463.2
400000 463.2


==> data/scan_p8b.dat <==
x y
5624 59.8
14060 82.0
16872 63.2
18981 65.4
21090 67.6
23199 70.9
25308 73.1
27417 77.6
29525 77.6
31634 84.2
36555 90.9
38664 89.8
40773 93.1
47100 92.0
53427 101.9
55536 103.0
57645 105.3
59754 105.3
61863 107.5
63972 108.6
66081 110.8
68190 114.1
70299 118.6
72408 119.7
74517 124.1
76626 126.3
78735 130.7
80844 133.0
82953 134.1
85062 134.1
87170 133.0
89279 134.1
91388 137.4
93497 139.6
95606 144.0
97715 145.2
99824 147.4
101933 151.8
104042 154.0
106151 157.3
108260 160.7
110369 164.0
112478 167.3
114587 168.4
116696 167.3
118805 168.4
120914 169.5
123023 171.7
125132 174.0
127241 175.1
129350 178.4
131459 182.8
133568 185.0
135677 188.4
137786 190.6
139895 191.7
142004 193.9
144112 196.1
146221 205.0
148330 215.0
150439 224.9
152548 231.6
154657 224.9
156766 218.3
158875 212.7
160984 209.4
163093 213.9
165202 216.1
167311 221.6
169420 221.6
171529 223.8
173638 222.7
175747 223.8
177856 226.0
179965 229.4
182074 231.6
184183 234.9
186292 236.0
188401 237.1
190510 238.2
192619 239.3
194728 242.7
196837 244.9
198946 247.1
201054 249.3
203163 251.5
205272 253.7
207381 256.0
209490 259.3
211599 261.5
213708 264.8
215817 268.1
217926 269.3
220035 270.4
222144 271.5
224253 272.6
226362 274.8
228471 277.0
230580 279.2
232689 281.4
234798 284.8
236907 287.0
239016 289.2
241125 290.3
243234 291.4
245343 291.4
247452 291.4
249561 294.7
251670 300.3
253779 304.7
255888 310.2
257996 312.5
260105 314.7
262214 316.9
264323 320.2
266432 329.1
268541 336.8
270650 344.6
272759 347.9
274868 343.5
276977 339.1
279086 333.5
281195 333.5
283304 335.7
285413 338.0
287522 340.2
289631 343.5
291740 346.8
293849 350.1
295958 354.6
298067 354.6
300176 354.6
302285 354.6
304394 354.6
306503 357.9
308612 361.2
310721 363.4
312830 365.7
314938 367.9
317047 370.1
319156 372.3
321265 374.5
323374 378.9
325483 383.4
327592 386.7
329701 387.8
331810 388.9
333919 388.9
336028 390.0
338137 392.2
340246 396.7
342355 398.9
344464 401.1
346573 403.3
348682 404.4
350791 406.6
352900 407.8
355009 408.9
357118 410.0
359227 411.1
361336 413.3
363445 415.5
365554 417.7
367663 421.1
369772 422.2
371880 424.4
373989 425.5
376098 427.7
378207 431.0
380316 434.3
382425 436.6
383128 436.6


==> data/scan_th16.dat <==
x y
16169 76.4
51063 94.9
85956 113.5
120850 132.0
155744 150.6
190638 169.1
225531 187.6
260425 206.2
295319 224.7
330213 243.3
365106 261.8
400000 280.4


==> data/scan_th8.dat <==
x y
7733 75.8
43394 113.6
79054 151.5
114715 189.4
150376 227.3
186036 265.2
221697 303.1
257357 341.0
293018 378.9
328679 416.8
364339 454.7
400000 492.6

